Spatially Coupled LDPC Codes Affected by a Single Random Burst of Erasures

Spatially-Coupled LDPC (SC-LDPC) ensembles achieve the capacity of binary memoryless channels (BMS), asymptotically, under belief-propagation (BP) decoding. In this paper, we study the BP decoding of these code ensembles over a BMS channel and in the presence of a single random burst of erasures. We show that in the limit of code length, codewords can be recovered successfully if the length of the burst is smaller than some maximum recoverable burst length. We observe that the maximum recoverable burst length is practically the same if the transmission takes place over binary erasure channel or over binary additive white Gaussian channel with the same capacity. Analyzing the stopping sets, we also estimate the decoding failure probability (the error floor) when the code length is finite.

==> de_rbc_bawgn_36.txt <==
h bawgn363 bawgn364 bawgn365
0 1.6123 2.1396 2.7568
0.0100 1.6035 2.1199 2.7422
0.0200 1.5928 2.0979 2.7266
0.0300 1.5820 2.0752 2.7090
0.0400 1.5713 2.0503 2.6904
0.0500 1.5596 2.0254 2.6719
0.0600 1.5469 1.9990 2.6523
0.0700 1.5342 1.9873 2.6318
0.0800 1.5215 1.9749 2.6094
0.0900 1.5068 1.9624 2.5879
0.1000 1.4932 1.9485 2.5635
0.1100 1.4775 1.9346 2.5391
0.1200 1.4619 1.9199 2.5137
0.1300 1.4463 1.9045 2.4873
0.1400 1.4287 1.8884 2.4590
0.1500 1.4111 1.8716 2.4307
0.1600 1.3926 1.8540 2.4004
0.1700 1.3740 1.8350 2.3682
0.1800 1.3535 1.8159 2.3350
0.1900 1.3330 1.7954 2.2998
0.2000 1.3105 1.7742 2.2637
0.2100 1.2881 1.7515 2.2256
0.2200 1.2637 1.7280 2.1855
0.2300 1.2383 1.7039 2.1436
0.2400 1.2119 1.6775 2.0996
0.2500 1.1836 1.6497 2.0527
0.2600 1.1543 1.6211 2.0039
0.2700 1.1240 1.5911 1.9688
0.2800 1.0908 1.5588 1.9326
0.2900 1.0566 1.5251 1.8955
0.3000 1.0195 1.4893 1.8555
0.3100 0.9893 1.4512 1.8125
0.3200 0.9678 1.4109 1.7676
0.3300 0.9443 1.3684 1.7197
0.3400 0.9189 1.3230 1.6680
0.3500 0.8916 1.2747 1.6133
0.3600 0.8623 1.2234 1.5537
0.3700 0.8311 1.1685 1.4912
0.3800 0.7969 1.1099 1.4238
0.3900 0.7598 1.0461 1.3496
0.4000 0.7197 0.9814 1.2705
0.4100 0.6748 0.9219 1.1836
0.4200 0.6260 0.8555 1.0898
0.4300 0.5703 0.7803 0.9863
0.4400 0.5088 0.6963 0.8809
0.4500 0.4365 0.5977 0.7559
0.4600 0.3466 0.4785 0.6064
0.4700 0.2274 0.3242 0.4111
0.4800   0   0   0
0.4900   0   0   0

==> de_rbc_bawgn_48.txt <==
h bawgn483 bawgn484 bawgn485
0 1.4609 1.8972 2.5303
0.0100 1.4521 1.8906 2.5166
0.0200 1.4424 1.8818 2.5000
0.0300 1.4316 1.8738 2.4834
0.0400 1.4209 1.8650 2.4658
0.0500 1.4092 1.8555 2.4473
0.0600 1.3975 1.8459 2.4277
0.0700 1.3848 1.8357 2.4082
0.0800 1.3721 1.8247 2.3867
0.0900 1.3584 1.8137 2.3652
0.1000 1.3438 1.8020 2.3418
0.1100 1.3291 1.7903 2.3184
0.1200 1.3145 1.7771 2.2939
0.1300 1.2979 1.7639 2.2676
0.1400 1.2813 1.7500 2.2402
0.1500 1.2637 1.7361 2.2119
0.1600 1.2461 1.7207 2.1826
0.1700 1.2266 1.7053 2.1514
0.1800 1.2070 1.6885 2.1191
0.1900 1.1855 1.6709 2.0850
0.2000 1.1641 1.6533 2.0498
0.2100 1.1406 1.6343 2.0127
0.2200 1.1172 1.6145 1.9854
0.2300 1.0908 1.5933 1.9629
0.2400 1.0645 1.5713 1.9395
0.2500 1.0352 1.5486 1.9150
0.2600 1.0049 1.5244 1.8887
0.2700 0.9902 1.4988 1.8613
0.2800 0.9775 1.4724 1.8311
0.2900 0.9639 1.4438 1.8008
0.3000 0.9492 1.4146 1.7676
0.3100 0.9346 1.3831 1.7324
0.3200 0.9180 1.3501 1.6963
0.3300 0.9004 1.3149 1.6563
0.3400 0.8809 1.2783 1.6143
0.3500 0.8604 1.2388 1.5703
0.3600 0.8389 1.1970 1.5225
0.3700 0.8145 1.1523 1.4717
0.3800 0.7881 1.1047 1.4170
0.3900 0.7598 1.0535 1.3584
0.4000 0.7285 0.9980 1.2959
0.4100 0.6943 0.9521 1.2275
0.4200 0.6572 0.9023 1.1553
0.4300 0.6152 0.8447 1.0762
0.4400 0.5693 0.7813 0.9902
0.4500 0.5086 0.7040 0.8984
0.4600 0.4391 0.6130 0.7930
0.4700 0.3598 0.5084 0.6680
0.4800 0.2670 0.3823 0.5127
0.4900 0.1401 0.2056 0.2852

==> de_rbc_bec_36.txt <==
eps bec363 bec364 bec365
	 0 1.6133 2.1408 2.7584
0.0100 1.6025 2.1178 2.7412
0.0200 1.5914 2.0939 2.7233
0.0300 1.5800 2.0692 2.7049
0.0400 1.5682 2.0436 2.6858
0.0500 1.5559 2.0170 2.6660
0.0600 1.5433 1.9956 2.6456
0.0700 1.5302 1.9834 2.6244
0.0800 1.5167 1.9708 2.6024
0.0900 1.5027 1.9577 2.5796
0.1000 1.4882 1.9441 2.5560
0.1100 1.4732 1.9300 2.5314
0.1200 1.4577 1.9152 2.5059
0.1300 1.4415 1.8998 2.4794
0.1400 1.4248 1.8838 2.4519
0.1500 1.4075 1.8671 2.4233
0.1600 1.3895 1.8497 2.3935
0.1700 1.3707 1.8315 2.3624
0.1800 1.3512 1.8125 2.3301
0.1900 1.3309 1.7927 2.2964
0.2000 1.3097 1.7720 2.2612
0.2100 1.2876 1.7504 2.2244
0.2200 1.2646 1.7278 2.1860
0.2300 1.2406 1.7040 2.1459
0.2400 1.2154 1.6792 2.1038
0.2500 1.1890 1.6532 2.0597
0.2600 1.1614 1.6258 2.0134
0.2700 1.1324 1.5972 1.9769
0.2800 1.1019 1.5670 1.9434
0.2900 1.0697 1.5353 1.9080
0.3000 1.0358 1.5019 1.8705
0.3100 1.0000 1.4667 1.8308
0.3200 0.9797 1.4296 1.7888
0.3300 0.9581 1.3903 1.7442
0.3400 0.9350 1.3487 1.6968
0.3500 0.9103 1.3048 1.6463
0.3600 0.8836 1.2580 1.5925
0.3700 0.8551 1.2083 1.5350
0.3800 0.8242 1.1553 1.4733
0.3900 0.7908 1.0986 1.4072
0.4000 0.7543 1.0379 1.3360
0.4100 0.7146 0.9773 1.2591
0.4200 0.6709 0.9182 1.1756
0.4300 0.6224 0.8525 1.0845
0.4400 0.5681 0.7787 0.9854
0.4500 0.5062 0.6945 0.8792
0.4600 0.4290 0.5923 0.7520
0.4700 0.3347 0.4667 0.5952
0.4800 0.2135 0.3021 0.3880
0.4900   0   0   0
0.5000   0   0   0

==> de_rbc_bec_48.txt <==
eps bec483 bec484 bec485
	 0 1.4623 1.8981 2.5318
0.0100 1.4516 1.8895 2.5146
0.0200 1.4405 1.8805 2.4968
0.0300 1.4291 1.8712 2.4785
0.0400 1.4173 1.8616 2.4595
0.0500 1.4051 1.8516 2.4398
0.0600 1.3925 1.8412 2.4194
0.0700 1.3795 1.8305 2.3983
0.0800 1.3660 1.8193 2.3764
0.0900 1.3520 1.8077 2.3537
0.1000 1.3375 1.7957 2.3302
0.1100 1.3225 1.7832 2.3057
0.1200 1.3070 1.7702 2.2803
0.1300 1.2908 1.7567 2.2539
0.1400 1.2740 1.7427 2.2264
0.1500 1.2566 1.7280 2.1978
0.1600 1.2384 1.7127 2.1680
0.1700 1.2193 1.6970 2.1370
0.1800 1.1996 1.6804 2.1046
0.1900 1.1789 1.6632 2.0707
0.2000 1.1572 1.6452 2.0353
0.2100 1.1345 1.6265 1.9991
0.2200 1.1107 1.6068 1.9782
0.2300 1.0857 1.5864 1.9562
0.2400 1.0593 1.5650 1.9331
0.2500 1.0315 1.5426 1.9087
0.2600 1.0021 1.5192 1.8831
0.2700 0.9895 1.4946 1.8561
0.2800 0.9775 1.4688 1.8276
0.2900 0.9646 1.4418 1.7975
0.3000 0.9509 1.4134 1.7657
0.3100 0.9363 1.3836 1.7320
0.3200 0.9206 1.3522 1.6964
0.3300 0.9038 1.3191 1.6586
0.3400 0.8857 1.2842 1.6186
0.3500 0.8663 1.2473 1.5760
0.3600 0.8454 1.2082 1.5308
0.3700 0.8227 1.1666 1.4826
0.3800 0.7982 1.1225 1.4311
0.3900 0.7714 1.0754 1.3762
0.4000 0.7422 1.0249 1.3173
0.4100 0.7101 0.9763 1.2542
0.4200 0.6747 0.9281 1.1853
0.4300 0.6332 0.8736 1.1087
0.4400 0.5794 0.8044 1.0242
0.4500 0.5203 0.7278 0.9300
0.4600 0.4547 0.6416 0.8236
0.4700 0.3803 0.5428 0.7004
0.4800 0.2927 0.4245 0.5517
0.4900 0.1808 0.2689 0.3537
0.5000   0   0   0

==> result_RBC_PB_vs_b_dv3_dc6_w3.txt <==
bval SimM100 BoundM100 SimM300 BoundM300 SimM600 BoundM600 SimM900 BoundM900 SimM1200 BoundM1200
1 0.004268 0.004005 0.0014868 0.0013199 0.00062108 0.00065809 0.00044608 0.00043831 0.00031396 0.00032858
1.02 0.004931 0.004142 0.0013586 0.0013649 0.0006492 0.0006805 0.00052676 0.00045324 0.00031808 0.00033977
1.04 0.0049543 0.0042803 0.0014652 0.0014103 0.00072606 0.00070311 0.00048149 0.00046829 0.00037586 0.00035105
1.06 0.0053084 0.0044197 0.001579 0.0014561 0.0006819 0.00072592 0.00051452 0.00048348 0.00033548 0.00036243
1.08 0.0050863 0.0045604 0.001434 0.0015023 0.00073632 0.00074893 0.00051282 0.0004988 0.00034209 0.00037391
1.1 0.0047485 0.0047022 0.0014396 0.0015488 0.00091916 0.00077212 0.00049297 0.00051424 0.00033278 0.00038549
1.12 0.0060441 0.0048451 0.0016925 0.0015958 0.00077873 0.0007955 0.00056972 0.00052981 0.00039879 0.00039716
1.14 0.0064412 0.0049892 0.0018155 0.0016431 0.00085051 0.00081906 0.0005442 0.00054549 0.00039481 0.00040891
1.16 0.0055371 0.0051344 0.0017702 0.0016907 0.00087962 0.0008428 0.00060741 0.0005613 0.0004432 0.00042076
1.18 0.0061106 0.0052807 0.0016596 0.0017387 0.00090708 0.00086672 0.00053262 0.00057723 0.00038692 0.0004327
1.2 0.0061428 0.005428 0.0018052 0.0017871 0.00086743 0.00089081 0.00051532 0.00059326 0.0005249 0.00044472
1.22 0.0078454 0.0055764 0.0020496 0.0018358 0.00099856 0.00091507 0.00061263 0.00060942 0.00052599 0.00045683
1.24 0.0067613 0.0057258 0.0020276 0.0018848 0.00089182 0.00093949 0.00059529 0.00062568 0.00038498 0.00046901
1.26 0.0089726 0.0058761 0.0020976 0.0019342 0.00090629 0.00096407 0.00055039 0.00064204 0.00047514 0.00048128
1.28 0.0096961 0.0060275 0.0019765 0.0019839 0.0010116 0.00098881 0.00073583 0.00065852 0.00046045 0.00049363
1.3 0.0099554 0.0061798 0.0023501 0.0020339 0.0010271 0.0010137 0.00064443 0.00067509 0.00054267 0.00050605
1.32 0.012508 0.006333 0.0022289 0.0020841 0.00084607 0.0010388 0.00072144 0.00069177 0.0004974 0.00051855
1.34 0.014601 0.0064871 0.0022282 0.0021347 0.0010631 0.0010639 0.00073686 0.00070854 0.00050039 0.00053112
1.36 0.018407 0.0066421 0.002713 0.0021856 0.0010422 0.0010893 0.00081099 0.00072541 0.00056392 0.00054377
1.38 0.023474 0.006798 0.0022393 0.0022367 0.0010482 0.0011148 0.00085317 0.00074238 0.00052923 0.00055648
1.4 0.031447 0.0069547 0.0026196 0.0022882 0.001166 0.0011404 0.0008059 0.00075943 0.00053567 0.00056926
1.42 0.053898 0.0071122 0.0024334 0.0023399 0.0011292 0.0011661 0.00076744 0.00077657 0.00056073 0.00058211
1.44 0.058626 0.0072706 0.0034882 0.0023918 0.0011675 0.001192 0.00073829 0.0007938 0.0005454 0.00059502
1.46 0.084599 0.0074296 0.0044653 0.002444 0.0012595 0.001218 0.00093811 0.00081111 0.00055788 0.000608
1.48 0.1078 0.0075895 0.0068468 0.0024965 0.0013051 0.0012441 0.00087228 0.0008285 0.00071222 0.00062103
1.5 0.16423 0.0077501 0.013605 0.0025492 0.0015008 0.0012704 0.00077118 0.00084597 0.0006664 0.00063413
1.52 0.19571 0.0079113 0.029058 0.0026021 0.0038491 0.0012967 0.0012572 0.00086352 0.00079318 0.00064728
1.54 0.23333 0.0080733 0.054167 0.0026552 0.0092081 0.0013232 0.0028417 0.00088114 0.0010081 0.00066049
1.56 0.38056 0.0082359 0.098039 0.0027086 0.02827 0.0013498 0.010787 0.00089884 0.0050543 0.00067375
1.58 0.44556 0.0083992 0.19608 0.0027622 0.072222 0.0013764 0.040161 0.0009166 0.024392 0.00068706
1.6 0.49524 0.0085631 0.27133 0.0028159 0.17807 0.0014032 0.11139 0.00093443 0.09009 0.00070043
1.62 0.58333 0.0087276 0.44889 0.0028699 0.278 0.0014301 0.25641 0.00095232 0.22989 0.00071384
1.64 0.66667 0.0088926 0.53718 0.002924 0.46556 0.0014571 0.44167 0.00097028 0.44375 0.0007273
1.66 0.67333 0.0090582 0.63485 0.0029784 0.57778 0.0014841 0.575 0.0009883 0.55128 0.0007408
1.68 0.735 0.0092244 0.725 0.0030329 0.65455 0.0015113 0.63939 0.0010064 0.64091 0.00075435
1.7 0.82037 0.009391 0.79815 0.0030876 0.72 0.0015385 0.65 0.0010245 0.69167 0.00076794


==> result_RBC_PB_vs_b_dv3_dc6_w4.txt <==
bval SimM100 BoundM100 SimM300 BoundM300 SimM600 BoundM600 SimM900 BoundM900 SimM1200 BoundM1200
1 0.001636 0.0017698 0.00059635 0.00058595 0.00034494 0.00029248 0.00019257 0.00019488 0.00012558 0.00014612
1.02 0.0020859 0.0018328 0.00055755 0.00060675 0.00030894 0.00030286 0.00024257 0.00020179 0.00016672 0.0001513
1.04 0.0021995 0.0018966 0.00060754 0.00062779 0.00028347 0.00031335 0.00020777 0.00020878 0.00014958 0.00015654
1.06 0.0019671 0.0019611 0.00075121 0.00064908 0.00034214 0.00032396 0.00021703 0.00021585 0.00015735 0.00016184
1.08 0.0025476 0.0020264 0.00062487 0.00067059 0.00033716 0.00033469 0.00023224 0.00022299 0.00015656 0.0001672
1.1 0.0022771 0.0020923 0.00071113 0.00069234 0.00036871 0.00034554 0.00025139 0.00023022 0.0001821 0.00017261
1.12 0.0022319 0.002159 0.00072198 0.00071432 0.00037027 0.0003565 0.00025528 0.00023752 0.00015341 0.00017808
1.14 0.0022691 0.0022263 0.00074319 0.00073652 0.00034484 0.00036757 0.00026334 0.00024489 0.00019109 0.00018361
1.16 0.0024889 0.0022943 0.00083844 0.00075895 0.00040581 0.00037875 0.00026068 0.00025234 0.00018129 0.0001892
1.18 0.0024465 0.002363 0.00072542 0.00078159 0.00036707 0.00039004 0.00024959 0.00025986 0.00022854 0.00019483
1.2 0.0023352 0.0024323 0.00097553 0.00080445 0.00047727 0.00040144 0.00028791 0.00026745 0.00021093 0.00020053
1.22 0.0024765 0.0025022 0.00088603 0.00082752 0.00041495 0.00041295 0.00025306 0.00027512 0.00017868 0.00020627
1.24 0.0028403 0.0025728 0.00080476 0.0008508 0.00050227 0.00042455 0.00029747 0.00028285 0.00024715 0.00021207
1.26 0.0027687 0.0026441 0.0008295 0.00087428 0.0004513 0.00043626 0.00027691 0.00029065 0.00021986 0.00021791
1.28 0.00252 0.0027159 0.0011016 0.00089796 0.0004376 0.00044807 0.00031253 0.00029851 0.00018869 0.00022381
1.3 0.0031447 0.0027883 0.00094793 0.00092184 0.00046745 0.00045998 0.00029113 0.00030644 0.00024671 0.00022975
1.32 0.0025769 0.0028613 0.0008391 0.00094592 0.00047504 0.00047198 0.00030774 0.00031444 0.00026507 0.00023575
1.34 0.0033535 0.0029349 0.00099861 0.00097018 0.00049794 0.00048408 0.00031494 0.0003225 0.00025274 0.00024179
1.36 0.0033003 0.0030091 0.00098499 0.00099463 0.00053017 0.00049627 0.00043713 0.00033062 0.00024798 0.00024788
1.38 0.0031033 0.0030839 0.0010808 0.0010193 0.00054869 0.00050856 0.00037725 0.0003388 0.00023951 0.00025401
1.4 0.0030276 0.0031591 0.0010707 0.0010441 0.0005276 0.00052093 0.00032129 0.00034704 0.00026525 0.00026019
1.42 0.0032253 0.003235 0.0013775 0.0010691 0.00053481 0.00053339 0.00036015 0.00035534 0.00027845 0.00026641
1.44 0.0030782 0.0033113 0.0013637 0.0010942 0.00053089 0.00054594 0.00040631 0.0003637 0.00027062 0.00027268
1.46 0.0037202 0.0033882 0.0010688 0.0011196 0.00051584 0.00055857 0.00031734 0.00037211 0.00023668 0.00027898
1.48 0.0039262 0.0034655 0.001182 0.0011451 0.00062626 0.00057129 0.00032558 0.00038058 0.00028983 0.00028533
1.5 0.0032908 0.0035434 0.0013805 0.0011707 0.00061472 0.00058408 0.00045851 0.0003891 0.0003939 0.00029172
1.52 0.0044238 0.0036218 0.0012243 0.0011966 0.0006318 0.00059696 0.00040272 0.00039768 0.00026173 0.00029815
1.54 0.0044231 0.0037006 0.0014637 0.0012225 0.00058851 0.00060991 0.00038015 0.00040631 0.00038186 0.00030462
1.56 0.0047281 0.0037799 0.0012935 0.0012487 0.00053483 0.00062294 0.00041661 0.00041499 0.00027255 0.00031112
1.58 0.0047738 0.0038596 0.0014471 0.001275 0.00059989 0.00063605 0.00039009 0.00042371 0.00032661 0.00031767
1.6 0.0041797 0.0039398 0.0013628 0.0013014 0.00075851 0.00064922 0.00047666 0.00043249 0.0003466 0.00032424
1.62 0.0041771 0.0040205 0.0012721 0.001328 0.00067216 0.00066247 0.00045697 0.00044131 0.00033927 0.00033086
1.64 0.0046967 0.0041015 0.0015029 0.0013547 0.00057262 0.00067579 0.00043418 0.00045018 0.00032524 0.00033751
1.66 0.004936 0.004183 0.0012566 0.0013815 0.0007463 0.00068917 0.00047876 0.0004591 0.00031113 0.00034419
1.68 0.0052204 0.0042648 0.0015731 0.0014085 0.00072843 0.00070262 0.00054516 0.00046805 0.00039554 0.0003509
1.7 0.0053548 0.0043471 0.0014115 0.0014356 0.00067343 0.00071613 0.00047901 0.00047705 0.00040869 0.00035765
1.72 0.0058618 0.0044297 0.0017599 0.0014628 0.00076374 0.00072971 0.0004267 0.00048609 0.00038427 0.00036443
1.74 0.0063349 0.0045127 0.001624 0.0014902 0.00077475 0.00074334 0.00047329 0.00049518 0.00039408 0.00037124
1.76 0.0056117 0.0045961 0.0017072 0.0015176 0.00066495 0.00075704 0.00068367 0.0005043 0.00037778 0.00037807
1.78 0.0071404 0.0046798 0.0015224 0.0015452 0.00068556 0.00077079 0.00050513 0.00051346 0.0003598 0.00038494
1.8 0.007946 0.0047638 0.0014327 0.0015729 0.00079684 0.0007846 0.00058917 0.00052265 0.00045118 0.00039183
1.82 0.010101 0.0048482 0.0018072 0.0016007 0.00086281 0.00079846 0.0006039 0.00053188 0.00042607 0.00039875
1.84 0.012415 0.0049329 0.0018689 0.0016286 0.00081582 0.00081237 0.00045437 0.00054115 0.00037945 0.0004057
1.86 0.016181 0.0050179 0.0018816 0.0016566 0.00082754 0.00082633 0.00053776 0.00055045 0.00039956 0.00041267
1.88 0.022599 0.0051031 0.0016123 0.0016847 0.00077255 0.00084034 0.00059465 0.00055978 0.0003876 0.00041967
1.9 0.033007 0.0051887 0.0023322 0.0017129 0.00096168 0.0008544 0.00066335 0.00056914 0.00044213 0.00042668
1.92 0.038314 0.0052746 0.0030469 0.0017412 0.00081262 0.0008685 0.00054516 0.00057853 0.00042621 0.00043373
1.94 0.054645 0.0053607 0.0051282 0.0017696 0.00089258 0.00088264 0.00061507 0.00058795 0.00050107 0.00044079
1.96 0.082129 0.0054471 0.0080254 0.001798 0.001231 0.00089683 0.00074066 0.0005974 0.00042449 0.00044787
1.98 0.099751 0.0055337 0.01443 0.0018266 0.0023466 0.00091106 0.00087962 0.00060688 0.0005516 0.00045497
2 0.13268 0.0056205 0.022167 0.0018552 0.0046156 0.00092532 0.0017646 0.00061638 0.00085227 0.0004621
2.02 0.16032 0.0057076 0.036521 0.0018839 0.010701 0.00093962 0.0042328 0.0006259 0.0022002 0.00046924
2.04 0.17544 0.0057949 0.055096 0.0019126 0.018939 0.00095396 0.010378 0.00063545 0.0058945 0.00047639
2.06 0.23103 0.0058824 0.069048 0.0019415 0.032843 0.00096833 0.019881 0.00064502 0.013067 0.00048357
2.08 0.27333 0.0059701 0.1041 0.0019703 0.059821 0.00098274 0.040606 0.00065462 0.026949 0.00049076
2.1 0.31136 0.006058 0.14326 0.0019993 0.088889 0.00099718 0.072826 0.00066424 0.056583 0.00049797
2.12 0.41471 0.0061461 0.19238 0.0020283 0.13889 0.0010117 0.11384 0.00067388 0.088816 0.0005052
2.14 0.37407 0.0062344 0.23103 0.0020574 0.17632 0.0010262 0.16545 0.00068354 0.15152 0.00051244
2.16 0.50119 0.0063229 0.30682 0.0020866 0.24753 0.0010407 0.21667 0.00069322 0.23448 0.0005197
2.18 0.54231 0.0064116 0.39804 0.0021158 0.34833 0.0010553 0.31061 0.00070292 0.29928 0.00052697
2.2 0.61212 0.0065005 0.48333 0.0021451 0.38333 0.0010699 0.35965 0.00071264 0.37105 0.00053426


==> result_RBC_PB_vs_b_dv4_dc8_w4.txt <==
bval SimM100 BoundM100 SimM300 BoundM300 SimM600 BoundM600 SimM900 BoundM900 SimM1200 BoundM1200
1 4.1012e-05 3.4882e-05 3.7558e-06 3.806e-06 1.0387e-06 9.4721e-07 6.4298e-07 4.2035e-07 0 2.3627e-07
1.02 3.6715e-05 3.6083e-05 3.8937e-06 3.9366e-06 1.0514e-06 9.7969e-07 5.4199e-07 4.3476e-07 0 2.4437e-07
1.04 4.4682e-05 3.7296e-05 4.0448e-06 4.0685e-06 9.2202e-07 1.0125e-06 2.9069e-07 4.493e-07 9.2771e-07 2.5254e-07
1.06 5.0618e-05 3.852e-05 4.2916e-06 4.2016e-06 8.5195e-07 1.0456e-06 4.0074e-07 4.6398e-07 0 2.6079e-07
1.08 3.9301e-05 3.9756e-05 4.9502e-06 4.3358e-06 9.5179e-07 1.0789e-06 4.1533e-07 4.7879e-07 0 2.6911e-07
1.1 4.7807e-05 4.1002e-05 4.7216e-06 4.4713e-06 1.5309e-06 1.1126e-06 1.1026e-06 4.9373e-07 0 2.7751e-07
1.12 5.5829e-05 4.2258e-05 4.7897e-06 4.6079e-06 1.5903e-06 1.1466e-06 3.0953e-07 5.088e-07 0 2.8598e-07
1.14 5.0889e-05 4.3525e-05 5.3279e-06 4.7456e-06 1.4612e-06 1.1808e-06 4.2096e-07 5.2399e-07 0 2.9451e-07
1.16 4.8864e-05 4.4803e-05 5.4133e-06 4.8844e-06 1.2771e-06 1.2153e-06 1.4899e-07 5.3931e-07 0 3.0312e-07
1.18 4.6719e-05 4.609e-05 5.9771e-06 5.0244e-06 1.703e-06 1.2501e-06 8.3398e-07 5.5474e-07 0 3.1179e-07
1.2 4.5178e-05 4.7388e-05 4.8158e-06 5.1654e-06 1.6147e-06 1.2852e-06 3.2827e-07 5.7029e-07 0 3.2053e-07
1.22 5.4216e-05 4.8695e-05 5.818e-06 5.3074e-06 8.5335e-07 1.3205e-06 1.1345e-06 5.8596e-07 0 3.2934e-07
1.24 5.3639e-05 5.0012e-05 6.0518e-06 5.4505e-06 1.7464e-06 1.3561e-06 1.1971e-06 6.0174e-07 0 3.3821e-07
1.26 6.9146e-05 5.1338e-05 4.8008e-06 5.5946e-06 1.158e-06 1.3919e-06 3.5691e-07 6.1764e-07 0 3.4714e-07
1.28 5.0918e-05 5.2673e-05 5.3409e-06 5.7397e-06 1.2986e-06 1.428e-06 5.2417e-07 6.3364e-07 0 3.5613e-07
1.3 6.8171e-05 5.4017e-05 6.6962e-06 5.8858e-06 1.9921e-06 1.4643e-06 2.9783e-07 6.4975e-07 0 3.6519e-07
1.32 5.1397e-05 5.5371e-05 7.0747e-06 6.0328e-06 1.7344e-06 1.5009e-06 9.3034e-07 6.6596e-07 2.4802e-05 3.743e-07
1.34 5.7037e-05 5.6732e-05 6.5952e-06 6.1807e-06 9.2901e-07 1.5376e-06 7.8338e-07 6.8228e-07 0 3.8347e-07
1.36 5.7733e-05 5.8102e-05 6.0583e-06 6.3296e-06 1.2155e-06 1.5746e-06 6.3317e-07 6.987e-07 0 3.927e-07
1.38 7.1688e-05 5.9481e-05 6.1578e-06 6.4793e-06 1.4061e-06 1.6119e-06 7.0368e-07 7.1521e-07 0 4.0198e-07
1.4 6.2371e-05 6.0867e-05 6.691e-06 6.63e-06 2.3585e-06 1.6493e-06 1.3169e-06 7.3182e-07 3.2596e-06 4.1131e-07
1.42 6.9367e-05 6.2261e-05 6.9211e-06 6.7814e-06 1.9171e-06 1.687e-06 8.4793e-07 7.4853e-07 8.7351e-07 4.207e-07
1.44 7.1041e-05 6.3663e-05 8.2223e-06 6.9337e-06 1.4799e-06 1.7248e-06 7.7213e-07 7.6532e-07 0 4.3014e-07
1.46 6.8776e-05 6.5072e-05 8.7508e-06 7.0868e-06 1.5481e-06 1.7629e-06 2.4909e-07 7.8221e-07 0 4.3963e-07
1.48 5.7066e-05 6.6489e-05 7.1556e-06 7.2407e-06 2.1723e-06 1.8012e-06 5.7183e-07 7.9918e-07 0 4.4917e-07
1.5 7.4454e-05 6.7913e-05 7.2368e-06 7.3954e-06 1.5141e-06 1.8396e-06 8.589e-07 8.1624e-07 0 4.5875e-07
1.52 9.5562e-05 6.9344e-05 7.3116e-06 7.5508e-06 1.6836e-06 1.8782e-06 7.4749e-07 8.3338e-07 0 4.6838e-07
1.54 0.00011575 7.0781e-05 8.5717e-06 7.707e-06 1.7193e-06 1.9171e-06 1.2194e-06 8.506e-07 0 4.7806e-07
1.56 0.00010507 7.2225e-05 7.8525e-06 7.8638e-06 1.7133e-06 1.9561e-06 1.1729e-06 8.679e-07 6.2114e-07 4.8778e-07
1.58 0.0001489 7.3676e-05 8.0096e-06 8.0214e-06 1.9692e-06 1.9952e-06 6.0152e-07 8.8527e-07 0 4.9755e-07
1.6 0.00026959 7.5132e-05 7.3549e-06 8.1796e-06 1.6873e-06 2.0346e-06 9.2686e-07 9.0272e-07 0 5.0735e-07
1.62 0.00054636 7.6595e-05 8.7889e-06 8.3385e-06 1.8071e-06 2.0741e-06 1.6136e-06 9.2024e-07 0 5.172e-07
1.64 0.0010333 7.8064e-05 9.2366e-06 8.498e-06 2.7275e-06 2.1137e-06 7.3184e-07 9.3783e-07 0 5.2708e-07
1.66 0.0016084 7.9538e-05 9.3812e-06 8.6581e-06 1.8259e-06 2.1535e-06 2.6826e-06 9.5549e-07 3.5673e-06 5.3701e-07
1.68 0.0034066 8.1017e-05 8.4324e-06 8.8188e-06 3.3158e-06 2.1935e-06 1.4407e-06 9.7321e-07 3.2384e-06 5.4697e-07
1.7 0.0067272 8.2502e-05 1.0011e-05 8.9801e-06 1.7476e-06 2.2335e-06 1.6052e-06 9.91e-07 0 5.5696e-07
1.72 0.010867 8.3992e-05 2.5757e-05 9.1419e-06 1.8567e-06 2.2738e-06 7.193e-08 1.0088e-06 1.5717e-06 5.6699e-07
1.74 0.02082 8.5487e-05 0.00010054 9.3042e-06 2.7287e-06 2.3141e-06 1.579e-06 1.0267e-06 0 5.7705e-07
1.76 0.033838 8.6986e-05 0.00046361 9.4671e-06 2.6437e-06 2.3546e-06 1.0369e-06 1.0447e-06 0 5.8714e-07
1.78 0.05291 8.849e-05 0.0017521 9.6304e-06 2.2036e-05 2.3952e-06 8.7254e-07 1.0627e-06 0 5.9726e-07
1.8 0.077907 8.9999e-05 0.0060716 9.7943e-06 0.00021031 2.4359e-06 9.3397e-06 1.0808e-06 7.0899e-07 6.0742e-07
1.82 0.11784 9.1511e-05 0.017627 9.9585e-06 0.0017249 2.4768e-06 0.00020956 1.0989e-06 2.163e-05 6.176e-07
1.84 0.15455 9.3028e-05 0.042138 1.0123e-05 0.0093371 2.5177e-06 0.0023886 1.1171e-06 0.00075185 6.278e-07
1.86 0.20049 9.4548e-05 0.08375 1.0288e-05 0.034184 2.5588e-06 0.016142 1.1353e-06 0.009009 6.3803e-07
1.88 0.26867 9.6072e-05 0.125 1.0454e-05 0.073007 2.5999e-06 0.062305 1.1535e-06 0.046412 6.4829e-07
1.9 0.31061 9.7599e-05 0.16382 1.062e-05 0.13924 2.6411e-06 0.13776 1.1718e-06 0.12024 6.5857e-07

